A High-Order Nystr\"om Method for Coupled Boundary Integral Equations in Oblique-Incidence Scattering by Impedance Cylinders

We study the numerical solution of electromagnetic scattering by an infinitely long impedance cylinder under oblique incidence. After separation of the axial phase factor, the axial electric and magnetic components satisfy a pair of coupled two-dimensional Helmholtz equations. The Leontovich impedance condition couples these components through tangential derivatives, and the associated boundary integral system contains both logarithmic kernels and principal-value tangential derivative terms. Building on existing coupled integral-equation formulations for oblique-incidence cylinder scattering, we construct a high-order Nystrom implementation based on Kress-type logarithmic kernel decomposition, periodic product quadrature, Fourier differentiation for the tangential derivative contribution, and a block diagonal preconditioner associated with the scalar impedance subproblem. Under uniqueness of the continuous scattering problem and a uniform discrete stability assumption, we formulate a high-order convergence framework for the boundary densities and far-field patterns. Numerical experiments include a manufactured Fourier-Bessel benchmark, a plane-wave circular-cylinder validation, a smooth non-circular boundary test, condition-number and GMRES comparisons, and a variable-impedance scattering-width reduction example in a prescribed backward angular sector. The results indicate that the method provides a stable high-accuracy forward solver for the coupled impedance system, rather than a new physical model.

==> data/convergence.csv <==
N,err_imp,err_lin,order_imp,order_lin
32,0.5447145442206067,0.48111159173638907,nan,nan
48,0.14509236445105664,0.14752410164324042,3.262651515707654,2.9154362622298553
64,0.031262865468225765,0.03025981528293702,5.335541197665533,5.506672507921706
96,0.0018404241909545675,0.004556267136396227,6.985644007803704,4.669494090383976
128,2.225780816499649e-05,0.002568466637965073,15.347005981821635,1.992458518649089
192,2.8749496948683087e-15,0.001149593675203693,56.157541255135776,1.982662655346726
256,1.9804936673130633e-15,0.0006486122655971424,1.2954892632948074,1.9894487117687898


==> data/scattering_width_curves_normalized.csv <==
theta_deg,uniform_A,uniform_B,modulated_C
0.000000,9.314843455843e-01,8.998868024531e-01,9.085058107381e-01
0.500000,9.460001987561e-01,9.107791759393e-01,9.201406177838e-01
1.000000,9.588915185383e-01,9.200296705609e-01,9.301170060922e-01
1.500000,9.701036152059e-01,9.275953478781e-01,9.383874707152e-01
2.000000,9.795891397414e-01,9.334409578152e-01,9.449122833895e-01
2.500000,9.873083148809e-01,9.375391433022e-01,9.496597357425e-01
3.000000,9.932291195863e-01,9.398705940065e-01,9.526063308507e-01
3.500000,9.973274264669e-01,9.404241483880e-01,9.537369219992e-01
4.000000,9.995870920317e-01,9.391968437199e-01,9.530447979088e-01
4.500000,1.000000000000e+00,9.361939141255e-01,9.505317141213e-01
5.000000,9.985660582376e-01,9.314287370817e-01,9.462078706472e-01
5.500000,9.952931501981e-01,9.249227292328e-01,9.400918363944e-01
6.000000,9.901970420542e-01,9.167051927320e-01,9.322104212990e-01
6.500000,9.833012469781e-01,9.068131136915e-01,9.225984974653e-01
7.000000,9.746368482880e-01,8.952909146623e-01,9.112987709972e-01
7.500000,9.642422834078e-01,8.821901633810e-01,8.983615065540e-01
8.000000,9.521630907927e-01,8.675692403183e-01,8.838442069932e-01
8.500000,9.384516221509e-01,8.514929678262e-01,8.678112507700e-01
9.000000,9.231667224454e-01,8.340322039225e-01,8.503334900384e-01
9.500000,9.063733802832e-01,8.152634039556e-01,8.314878126493e-01
10.000000,8.881423513973e-01,7.952681535720e-01,8.113566714594e-01
10.500000,8.685497579988e-01,7.741326765522e-01,7.900275845490e-01
11.000000,8.476766668230e-01,7.519473211909e-01,7.675926101032e-01
11.500000,8.256086487154e-01,7.288060289828e-01,7.441477998287e-01
12.000000,8.024353226025e-01,7.048057894155e-01,7.197926348667e-01
12.500000,7.782498866712e-01,6.800460846943e-01,6.946294482169e-01
13.000000,7.531486395389e-01,6.546283282035e-01,6.687628377048e-01
13.500000,7.272304941382e-01,6.286553004690e-01,6.422990735179e-01
14.000000,7.005964869657e-01,6.022305863126e-01,6.153455042891e-01
14.500000,6.733492852575e-01,5.754580167892e-01,5.880099656378e-01
15.000000,6.455926945549e-01,5.484411193775e-01,5.604001949740e-01
15.500000,6.174311690178e-01,5.212825797468e-01,5.326232562478e-01
16.000000,5.889693267267e-01,4.940837182561e-01,5.047849781733e-01
16.500000,5.603114720972e-01,4.669439841573e-01,4.769894092796e-01
17.000000,5.315611274071e-01,4.399604702743e-01,4.493382929525e-01
17.500000,5.028205753136e-01,4.132274507143e-01,4.219305654124e-01
18.000000,4.741904141147e-01,3.868359439423e-01,3.948618793500e-01
18.500000,4.457691273879e-01,3.608733033156e-01,3.682241556992e-01
19.000000,4.176526695206e-01,3.354228369343e-01,3.421051657737e-01
19.500000,3.899340685344e-01,3.105634584172e-01,3.165881457361e-01
20.000000,3.627030474932e-01,2.863693699674e-01,2.917514451015e-01
20.500000,3.360456656850e-01,2.629097788432e-01,2.676682107079e-01
21.000000,3.100439806664e-01,2.402486481028e-01,2.444061073154e-01
21.500000,2.847757321698e-01,2.184444822554e-01,2.220270757290e-01
22.000000,2.603140487835e-01,1.975501482081e-01,2.005871290682e-01
22.500000,2.367271782386e-01,1.776127316737e-01,1.801361875502e-01
23.000000,2.140782420580e-01,1.586734289835e-01,1.607179518952e-01
23.500000,1.924250152534e-01,1.407674740350e-01,1.423698152146e-01
24.000000,1.718197316877e-01,1.239240999067e-01,1.251228130087e-01
24.500000,1.523089156564e-01,1.081665344817e-01,1.090016106703e-01
25.000000,1.339332401783e-01,9.351202924313e-02,9.402452767868e-02
25.500000,1.167274124227e-01,7.997192024263e-02,8.020359746451e-02
26.000000,1.007200866377e-01,6.755172008695e-02,6.754466174038e-02
26.500000,8.593380488072e-02,5.625123965220e-02,5.604749791548e-02
27.000000,7.238496578243e-02,4.606473810718e-02,4.570597805568e-02
27.500000,6.008382150737e-02,3.698109971531e-02,3.650825770500e-02
28.000000,4.903450299590e-02,2.898403578408e-02,2.843699275596e-02
28.500000,3.923507349248e-02,2.205231004412e-02,2.146958244232e-02
29.000000,3.067761027706e-02,1.615998566441e-02,1.557843642911e-02
29.500000,2.334831442139e-02,1.127669204742e-02,1.073126389117e-02
30.000000,1.722764829097e-02,7.367909496094e-03,6.891382402482e-03
30.500000,1.229050040331e-02,4.395269804034e-03,4.018044403624e-03
31.000000,8.506377136771e-03,2.316870790080e-03,2.066778974284e-03
31.500000,5.839620660268e-03,1.087602778372e-03,9.897466102515e-04
32.000000,4.249652322734e-03,6.594850143071e-04,7.361046900814e-04
32.500000,3.691240604615e-03,9.820100051715e-04,1.252381314733e-03
33.000000,4.114792590796e-03,2.002493781117e-03,2.482855213491e-03
33.500000,5.466667777635e-03,3.666430087086e-03,4.369939430774e-03
34.000000,7.689512876822e-03,5.917846538919e-03,6.854566540497e-03
34.500000,1.072261612716e-02,8.699660806770e-03,9.876573176877e-03
35.000000,1.450227947364e-02,1.195403492580e-02,1.337508172243e-02
35.500000,1.896220682319e-02,1.562272587762e-02,1.728887705479e-02
36.000000,2.403390643973e-02,1.964743063571e-02,2.155677632356e-02
36.500000,2.964710539992e-02,2.397012392436e-02,2.611798980573e-02
37.000000,3.573017389734e-02,2.853338700218e-02,3.091247097336e-02
37.500000,4.221055705775e-02,3.328072584950e-02,3.588125399937e-02
38.000000,4.901521181538e-02,3.815687721216e-02,4.096677702585e-02
38.500000,5.607104629989e-02,4.310810103312e-02,4.611318962419e-02
39.000000,6.330535909922e-02,4.808245788790e-02,5.126664298703e-02
39.500000,7.064627569527e-02,5.303007012937e-02,5.637556150782e-02
40.000000,7.802317932095e-02,5.790336554230e-02,6.139089452426e-02
40.500000,8.536713345741e-02,6.265730240790e-02,6.626634712750e-02
41.000000,9.261129318331e-02,6.724957498341e-02,7.095858906770e-02
41.500000,9.969130260256e-02,7.164079851106e-02,7.542744091932e-02
42.000000,1.065456756158e-01,7.579467298458e-02,7.963603680524e-02
42.500000,1.131161573627e-01,7.967812501930e-02,8.355096311721e-02
43.000000,1.193480637501e-01,8.326142729389e-02,8.714237281016e-02
43.500000,1.251905965905e-01,8.651829515659e-02,9.038407499015e-02
44.000000,1.305971320127e-01,8.942596011730e-02,9.325359965836e-02
44.500000,1.355254799638e-01,9.196522007742e-02,9.573223761669e-02
45.000000,1.399381128048e-01,9.412046628181e-02,9.780505568359e-02
45.500000,1.438023612050e-01,9.587968711125e-02,9.946088751060e-02
46.000000,1.470905757634e-01,9.723444896816e-02,1.006923004304e-01
46.500000,1.497802530304e-01,9.817985464271e-02,1.014955389055e-01
47.000000,1.518541248587e-01,9.871447967978e-02,1.018704452806e-01
47.500000,1.533002102886e-01,9.884028739891e-02,1.018203586744e-01
48.000000,1.541118294576e-01,9.856252334845e-02,1.013519929712e-01
48.500000,1.542875793187e-01,9.788959010047e-02,1.004752949947e-01
49.000000,1.538312712562e-01,9.683290341399e-02,9.920328406097e-02
49.500000,1.527518309910e-01,9.540673090987e-02,9.755187421497e-02
50.000000,1.510631614770e-01,9.362801450964e-02,9.553968055530e-02
50.500000,1.487839697930e-01,9.151617799286e-02,9.318781114317e-02
51.000000,1.459375593365e-01,8.909292112129e-02,9.051964607368e-02
51.500000,1.425515889158e-01,8.638200186287e-02,8.756060535998e-02
52.000000,1.386578006198e-01,8.340900832374e-02,8.433790734226e-02
52.500000,1.342917186087e-01,8.020112206058e-02,8.088031938462e-02
53.000000,1.294923212220e-01,7.678687449880e-02,7.721790266123e-02
53.500000,1.243016890289e-01,7.319589822314e-02,7.338175286071e-02
54.000000,1.187646316551e-01,6.945867493602e-02,6.940373865158e-02
54.500000,1.129282964061e-01,6.560628189453e-02,6.531623975418e-02
55.000000,1.068417618624e-01,6.167013864007e-02,6.115188645270e-02
55.500000,1.005556197587e-01,5.768175582335e-02,5.694330235794e-02
56.000000,9.412154855281e-02,5.367248790346e-02,5.272285219405e-02
56.500000,8.759188216784e-02,4.967329146218e-02,4.852239633355e-02
57.000000,8.101917742766e-02,4.571449082337e-02,4.437305374318e-02
57.500000,7.445578371349e-02,4.182555260352e-02,4.030497492885e-02
58.000000,6.795341834682e-02,3.803487074293e-02,3.634712638319e-02
58.500000,6.156275114708e-02,3.436956347830e-02,3.252708794226e-02
59.000000,5.533300152566e-02,3.085528361759e-02,2.887086435167e-02
59.500000,4.931155136012e-02,2.751604336717e-02,2.540271222589e-02
60.000000,4.354357674556e-02,2.437405484112e-02,2.214498345996e-02
60.500000,3.807170154492e-02,2.144958725314e-02,1.911798602014e-02
61.000000,3.293567545907e-02,1.876084165484e-02,1.633986290106e-02
61.500000,2.817207911206e-02,1.632384394056e-02,1.382648989232e-02
62.000000,2.381405839934e-02,1.415235669048e-02,1.159139264851e-02
62.500000,1.989109008027e-02,1.225781027054e-02,9.645683404672e-03
63.000000,1.642878031209e-02,1.064925345257e-02,7.998017525264e-03
63.500000,1.344869752488e-02,9.333323661073e-03,6.654569920216e-03
64.000000,1.096824072792e-02,8.314236796069e-03,5.619031207901e-03
64.500000,9.000544020957e-03,7.593796426152e-03,4.892623353015e-03
65.000000,7.554417761704e-03,7.171421993088e-03,4.474134358837e-03
65.500000,6.634326516839e-03,7.044195520596e-03,4.359971449276e-03
66.000000,6.240403601363e-03,7.206926176702e-03,4.544232037775e-03
66.500000,6.368501692580e-03,7.652231902378e-03,5.018791648617e-03
67.000000,7.010278694122e-03,8.370637190300e-03,5.773407832650e-03
67.500000,8.153317724693e-03,9.350685977577e-03,6.795839004780e-03
68.000000,9.781279818612e-03,1.057906850620e-02,8.071977025917e-03
68.500000,1.187408765327e-02,1.204076090572e-02,9.585992257948e-03
69.000000,1.440813836489e-02,1.371917616499e-02,1.132048973782e-02
69.500000,1.735654328044e-02,1.559632508447e-02,1.325667504627e-02
70.000000,2.068939218269e-02,1.765298573802e-02,1.537452838879e-02
70.500000,2.437403953834e-02,1.986887992415e-02,1.765298536158e-02
71.000000,2.837540995786e-02,2.222285505084e-02,2.007012284342e-02
71.500000,3.265632002144e-02,2.469306987652e-02,2.260334843626e-02
72.000000,3.717781349863e-02,2.725718252165e-02,2.522959187218e-02
72.500000,4.189950691091e-02,2.989253917142e-02,2.792549681315e-02
73.000000,4.677994233752e-02,3.257636190905e-02,3.066761149127e-02
73.500000,5.177694434352e-02,3.528593415202e-02,3.343257667161e-02
74.000000,5.684797791794e-02,3.799878220857e-02,3.619730946617e-02
74.500000,6.195050434538e-02,4.069285152920e-02,3.893918158597e-02
75.000000,6.704233199845e-02,4.334667629682e-02,4.163619068755e-02
75.500000,7.208195912811e-02,4.593954107835e-02,4.426712354966e-02
76.000000,7.702890584408e-02,4.845163335013e-02,4.681170990535e-02
76.500000,8.184403261591e-02,5.086418580730e-02,4.925076585196e-02
77.000000,8.648984278597e-02,5.315960747316e-02,5.156632586698e-02
77.500000,9.093076676585e-02,5.532160273714e-02,5.374176256910e-02
78.000000,9.513342578644e-02,5.733527756808e-02,5.576189348131e-02
78.500000,9.906687328576e-02,5.918723227180e-02,5.761307417369e-02
79.000000,1.027028122469e-01,6.086564028814e-02,5.928327728862e-02
79.500000,1.060157870367e-01,6.236031264990e-02,6.076215707724e-02
80.000000,1.089833485442e-01,6.366274785507e-02,6.204109920345e-02
80.500000,1.115861916710e-01,6.476616703179e-02,6.311325569886e-02
81.000000,1.138082644832e-01,6.566553440243e-02,6.397356507755e-02
81.500000,1.156368485941e-01,6.635756317701e-02,6.461875774272e-02
82.000000,1.170626106051e-01,6.684070712712e-02,6.504734693687e-02
82.500000,1.180796246829e-01,6.711513820696e-02,6.525960560197e-02
83.000000,1.186853666058e-01,6.718271069825e-02,6.525752962600e-02
83.500000,1.188806798458e-01,6.704691245981e-02,6.504478805516e-02
84.000000,1.186697144886e-01,6.671280395846e-02,6.462666094732e-02
84.500000,1.180598400089e-01,6.618694584671e-02,6.400996563066e-02
85.000000,1.170615331269e-01,6.547731593213e-02,6.320297221130e-02
85.500000,1.156882421574e-01,6.459321645408e-02,6.221530924473e-02
86.000000,1.139562294395e-01,6.354517264442e-02,6.105786054754e-02
86.500000,1.118843935888e-01,6.234482360014e-02,5.974265417772e-02
87.000000,1.094940734516e-01,6.100480653670e-02,5.828274465401e-02
87.500000,1.068088357551e-01,5.953863552177e-02,5.669208951639e-02
88.000000,1.038542485476e-01,5.796057580983e-02,5.498542135187e-02
88.500000,1.006576425968e-01,5.628551490809e-02,5.317811642130e-02
89.000000,9.724786297032e-02,5.452883150491e-02,5.128606102465e-02
89.500000,9.365501305667e-02,5.270626338231e-02,4.932551673438e-02
90.000000,8.991019329992e-02,5.083377541531e-02,4.731298560906e-02
90.500000,8.604523691438e-02,4.892742873313e-02,4.526507647325e-02
91.000000,8.209244482022e-02,4.700325208067e-02,4.319837331441e-02
91.500000,7.808432199633e-02,4.507711637455e-02,4.112930680498e-02
92.000000,7.405331738416e-02,4.316461339604e-02,3.907402990727e-02
92.500000,7.003156939689e-02,4.128093950482e-02,3.704829846150e-02
93.000000,6.605065899292e-02,3.944078519317e-02,3.506735759416e-02
93.500000,6.214137216288e-02,3.765823123021e-02,3.314583471510e-02
94.000000,5.833347355666e-02,3.594665207173e-02,3.129763979807e-02
94.500000,5.465549284208e-02,3.431862713309e-02,2.953587356264e-02
95.000000,5.113452524231e-02,3.278586044190e-02,2.787274409441e-02
95.500000,4.779604754576e-02,3.135910910396e-02,2.631949235800e-02
96.000000,4.466375072156e-02,3.004812093166e-02,2.488632697293e-02
96.500000,4.175939010837e-02,2.886158149914e-02,2.358236853720e-02
97.000000,3.910265397441e-02,2.780707080367e-02,2.241560369843e-02
97.500000,3.671105107500e-02,2.689102962894e-02,2.139284908787e-02
98.000000,3.459981766152e-02,2.611873562382e-02,2.051972514969e-02
98.500000,3.278184422425e-02,2.549428903011e-02,1.980063981685e-02
99.000000,3.126762208250e-02,2.502060791608e-02,1.923878190687e-02
99.500000,3.006520977020e-02,2.469943269894e-02,1.883612403578e-02
100.000000,2.918021900475e-02,2.453133967004e-02,1.859343477761e-02
100.500000,2.861581987321e-02,2.451576317176e-02,1.851029972990e-02
101.000000,2.837276472365e-02,2.465102601484e-02,1.858515108420e-02
101.500000,2.844943011112e-02,2.493437767040e-02,1.881530524323e-02
102.000000,2.884187601988e-02,2.536203972160e-02,1.919700797561e-02
102.500000,2.954392146481e-02,2.592925801657e-02,1.972548655327e-02
103.000000,3.054723546774e-02,2.663036092704e-02,2.039500827711e-02
103.500000,3.184144230895e-02,2.745882308566e-02,2.119894476306e-02
104.000000,3.341423986979e-02,2.840733395018e-02,2.212984133335e-02
104.500000,3.525152981115e-02,2.946787052365e-02,2.317949083654e-02
105.000000,3.733755827341e-02,3.063177354716e-02,2.433901120533e-02
105.500000,3.965506573685e-02,3.188982647492e-02,2.559892605175e-02
106.000000,4.218544464787e-02,3.323233654077e-02,2.694924759710e-02
106.500000,4.490890339468e-02,3.464921722985e-02,2.837956123645e-02
107.000000,4.780463520706e-02,3.613007147991e-02,2.987911104623e-02
107.500000,5.085099055723e-02,3.766427495172e-02,3.143688555736e-02
108.000000,5.402565165321e-02,3.924105872891e-02,3.304170313494e-02
108.500000,5.730580764080e-02,4.084959083197e-02,3.468229632925e-02
109.000000,6.066832916602e-02,4.247905596055e-02,3.634739459061e-02
109.500000,6.408994099468e-02,4.411873291063e-02,3.802580477237e-02
110.000000,6.754739144014e-02,4.575806914945e-02,3.970648888171e-02
110.500000,7.101761741262e-02,4.738675207001e-02,4.137863857638e-02
111.000000,7.447790397315e-02,4.899477648833e-02,4.303174594662e-02
111.500000,7.790603735183e-02,5.057250799055e-02,4.465567016490e-02
112.000000,8.128045047224e-02,5.211074178171e-02,4.624069963157e-02
112.500000,8.458036011074e-02,5.360075673471e-02,4.777760929068e-02
113.000000,8.778589491070e-02,5.503436438473e-02,4.925771283843e-02
113.500000,9.087821356552e-02,5.640395266228e-02,5.067290959420e-02
114.000000,9.383961258084e-02,5.770252420491e-02,5.201572585280e-02
114.500000,9.665362312399e-02,5.892372913482e-02,5.327935058426e-02
115.000000,9.930509656694e-02,6.006189223581e-02,5.445766539494e-02
115.500000,1.017802784268e-01,6.111203450760e-02,5.554526870994e-02
116.000000,1.040668705047e-01,6.206988911934e-02,5.653749418172e-02
116.500000,1.061540811197e-01,6.293191182571e-02,5.743042337308e-02
117.000000,1.080326634247e-01,6.369528594856e-02,5.822089280422e-02
117.500000,1.096949418841e-01,6.435792206454e-02,5.890649549230e-02
118.000000,1.111348270742e-01,6.491845257405e-02,5.948557714910e-02
118.500000,1.123478190532e-01,6.537622135878e-02,5.995722723592e-02
119.000000,1.133309996203e-01,6.573126876485e-02,6.032126510681e-02
119.500000,1.140830138566e-01,6.598431217466e-02,6.057822149876e-02
120.000000,1.146040414066e-01,6.613672245421e-02,6.072931565346e-02
120.500000,1.148957580172e-01,6.619049658256e-02,6.077642837708e-02
121.000000,1.149612879070e-01,6.614822678768e-02,6.072207136348e-02
121.500000,1.148051475843e-01,6.601306652665e-02,6.056935312214e-02
122.000000,1.144331817740e-01,6.578869365903e-02,6.032194186488e-02
122.500000,1.138524921497e-01,6.547927117018e-02,5.998402571444e-02
123.000000,1.130713595915e-01,6.508940580602e-02,5.956027060477e-02
123.500000,1.120991607162e-01,6.462410498240e-02,5.905577624595e-02
124.000000,1.109462794389e-01,6.408873233159e-02,5.847603052704e-02
124.500000,1.096240143340e-01,6.348896224447e-02,5.782686272780e-02
125.000000,1.081444825695e-01,6.283073376091e-02,5.711439590509e-02
125.500000,1.065205211817e-01,6.212020415230e-02,5.634499881199e-02
126.000000,1.047655864522e-01,6.136370252910e-02,5.552523769791e-02
126.500000,1.028936521336e-01,6.056768379385e-02,5.466182832553e-02
127.000000,1.009191072526e-01,5.973868324489e-02,5.376158852644e-02
127.500000,9.885665419666e-02,5.888327211997e-02,5.283139160112e-02
128.000000,9.672120776031e-02,5.800801435104e-02,5.187812085161e-02
128.500000,9.452779579948e-02,5.711942478224e-02,5.090862551596e-02
129.000000,9.229146210497e-02,5.622392908314e-02,4.992967835346e-02
129.500000,9.002717206949e-02,5.532782556813e-02,4.894793510851e-02
130.000000,8.774972168210e-02,5.443724911125e-02,4.796989605899e-02
130.500000,8.547365034118e-02,5.355813732344e-02,4.700186983238e-02
131.000000,8.321315793300e-02,5.269619913707e-02,4.604993965005e-02
131.500000,8.098202657676e-02,5.185688591956e-02,4.511993213689e-02
132.000000,7.879354739046e-02,5.104536521611e-02,4.421738881033e-02
132.500000,7.666045258441e-02,5.026649719867e-02,4.334754033983e-02
133.000000,7.459485314166e-02,4.952481387701e-02,4.251528364523e-02
133.500000,7.260818229712e-02,4.882450110612e-02,4.172516187997e-02
134.000000,7.071114497996e-02,4.816938340378e-02,4.098134732404e-02
134.500000,6.891367333787e-02,4.756291157225e-02,4.028762719009e-02
135.000000,6.722488841644e-02,4.700815309914e-02,3.964739232672e-02
135.500000,6.565306802327e-02,4.650778529477e-02,3.906362878367e-02
136.000000,6.420562076415e-02,4.606409110629e-02,3.853891218579e-02
136.500000,6.288906619850e-02,4.567895753352e-02,3.807540484607e-02
137.000000,6.170902102301e-02,4.535387655681e-02,3.767485553221e-02
137.500000,6.067019115634e-02,4.508994847424e-02,3.733860178729e-02
138.000000,5.977636956442e-02,4.488788753363e-02,3.706757469189e-02
138.500000,5.903043963455e-02,4.474802973431e-02,3.686230594380e-02
139.000000,5.843438387838e-02,4.467034266455e-02,3.672293712083e-02
139.500000,5.798929771792e-02,4.465443723262e-02,3.664923098396e-02
140.000000,5.769540808606e-02,4.469958114313e-02,3.664058467026e-02
140.500000,5.755209655272e-02,4.480471396501e-02,3.669604461913e-02
141.000000,5.755792667063e-02,4.496846363390e-02,3.681432307077e-02
141.500000,5.771067522003e-02,4.518916422876e-02,3.699381597235e-02
142.000000,5.800736702023e-02,4.546487486147e-02,3.723262212527e-02
142.500000,5.844431296635e-02,4.579339951781e-02,3.752856340598e-02
143.000000,5.901715094382e-02,4.617230768914e-02,3.787920589338e-02
143.500000,5.972088926892e-02,4.659895563596e-02,3.828188173680e-02
144.000000,6.054995230258e-02,4.707050812761e-02,3.873371160154e-02
144.500000,6.149822788569e-02,4.758396050612e-02,3.923162753196e-02
145.000000,6.255911624715e-02,4.813616092669e-02,3.977239607686e-02
145.500000,6.372558004161e-02,4.872383263313e-02,4.035264152668e-02
146.000000,6.499019518100e-02,4.934359613220e-02,4.096886911833e-02
146.500000,6.634520213301e-02,4.999199113795e-02,4.161748806991e-02
147.000000,6.778255737072e-02,5.066549816406e-02,4.229483431469e-02
147.500000,6.929398466970e-02,5.136055965007e-02,4.299719281170e-02
148.000000,7.087102596270e-02,5.207360051537e-02,4.372081931816e-02
148.500000,7.250509147684e-02,5.280104804329e-02,4.446196151756e-02
149.000000,7.418750889414e-02,5.353935100596e-02,4.521687940601e-02
149.500000,7.590957129311e-02,5.428499794976e-02,4.598186484850e-02
150.000000,7.766258364639e-02,5.503453456956e-02,4.675326022551e-02
150.500000,7.943790766775e-02,5.578458010921e-02,4.752747610005e-02
151.000000,8.122700482008e-02,5.653184273423e-02,4.830100784384e-02
151.500000,8.302147731491e-02,5.727313383152e-02,4.907045117085e-02
152.000000,8.481310695281e-02,5.800538119944e-02,4.983251653510e-02
152.500000,8.659389167299e-02,5.872564110006e-02,5.058404235854e-02
153.000000,8.835607969932e-02,5.943110915323e-02,5.132200706333e-02
153.500000,9.009220118853e-02,6.011913006020e-02,5.204353989102e-02
154.000000,9.179509730456e-02,6.078720615208e-02,5.274593049943e-02
154.500000,9.345794666122e-02,6.143300476508e-02,5.342663733509e-02
155.000000,9.507428909213e-02,6.205436445200e-02,5.408329478689e-02
155.500000,9.663804672424e-02,6.264930004507e-02,5.471371913312e-02
156.000000,9.814354234683e-02,6.321600659165e-02,5.531591330046e-02
156.500000,9.958551508364e-02,6.375286218956e-02,5.588807045961e-02
157.000000,1.009591333901e-01,6.425842975396e-02,5.642857648757e-02
157.500000,1.022600054112e-01,6.473145775228e-02,5.693601133181e-02
158.000000,1.034841867495e-01,6.517087994763e-02,5.740914931587e-02
158.500000,1.046281857027e-01,6.557581419521e-02,5.784695843026e-02
159.000000,1.056889660434e-01,6.594556033895e-02,5.824859865596e-02
159.500000,1.066639474228e-01,6.627959725880e-02,5.861341937106e-02
160.000000,1.075510034885e-01,6.657757912097e-02,5.894095589374e-02
160.500000,1.083484578171e-01,6.683933088592e-02,5.923092521696e-02
161.000000,1.090550777665e-01,6.706484312956e-02,5.948322099215e-02
161.500000,1.096700663622e-01,6.725426623505e-02,5.969790782038e-02
162.000000,1.101930523346e-01,6.740790401255e-02,5.987521491064e-02
162.500000,1.106240784317e-01,6.752620680509e-02,6.001552916527e-02
163.000000,1.109635881318e-01,6.760976413848e-02,6.011938775301e-02
163.500000,1.112124108877e-01,6.765929697282e-02,6.018747022970e-02
164.000000,1.113717460317e-01,6.767564961271e-02,6.022059026646e-02
164.500000,1.114431454762e-01,6.765978133209e-02,6.021968704433e-02
165.000000,1.114284953402e-01,6.761275776876e-02,6.018581637331e-02
165.500000,1.113299966375e-01,6.753574214179e-02,6.012014159236e-02
166.000000,1.111501451564e-01,6.742998634395e-02,6.002392430563e-02
166.500000,1.108917106623e-01,6.729682195900e-02,5.989851500811e-02
167.000000,1.105577155513e-01,6.713765125192e-02,5.974534365229e-02
167.500000,1.101514130803e-01,6.695393817805e-02,5.956591020514e-02
168.000000,1.096762652966e-01,6.674719945481e-02,5.936177524247e-02
168.500000,1.091359207855e-01,6.651899573724e-02,5.913455062560e-02
169.000000,1.085341923500e-01,6.627092293632e-02,5.888589030239e-02
169.500000,1.078750347354e-01,6.600460371640e-02,5.861748127264e-02
170.000000,1.071625225013e-01,6.572167920556e-02,5.833103475480e-02
170.500000,1.064008281438e-01,6.542380095005e-02,5.802827758863e-02
171.000000,1.055942005630e-01,6.511262314151e-02,5.771094390545e-02
171.500000,1.047469439645e-01,6.478979514286e-02,5.738076709514e-02
172.000000,1.038633972795e-01,6.445695433621e-02,5.703947209619e-02
172.500000,1.029479141820e-01,6.411571931371e-02,5.668876803251e-02
173.000000,1.020048437749e-01,6.376768342936e-02,5.633034121783e-02
173.500000,1.010385120101e-01,6.341440872756e-02,5.596584854608e-02
174.000000,1.000532039042e-01,6.305742026163e-02,5.559691128339e-02
174.500000,9.905314660246e-02,6.269820081312e-02,5.522510927477e-02
175.000000,9.804249333769e-02,6.233818602021e-02,5.485197557614e-02
175.500000,9.702530832739e-02,6.197875992158e-02,5.447899151968e-02
176.000000,9.600555264239e-02,6.162125091955e-02,5.410758221850e-02
176.500000,9.498707107717e-02,6.126692816439e-02,5.373911251386e-02
177.000000,9.397358004477e-02,6.091699835960e-02,5.337488336631e-02
177.500000,9.296865651346e-02,6.057260298592e-02,5.301612868980e-02
178.000000,9.197572799708e-02,6.023481594020e-02,5.266401262581e-02
178.500000,9.099806360477e-02,5.990464158315e-02,5.231962725271e-02
179.000000,9.003876615115e-02,5.958301318863e-02,5.198399072335e-02
179.500000,8.910076532205e-02,5.927079178539e-02,5.165804582272e-02
180.000000,8.818681188660e-02,5.896876538068e-02,5.134265893518e-02

